Well-Read Students Learn Better: On the Importance of Pre-training Compact Models

Recent developments in natural language representations have been accompanied by large and expensive models that leverage vast amounts of general-domain text through self-supervised pre-training. Due to the cost of applying such models to down-stream tasks, several model compression techniques on pre-trained language representations have been proposed (Sun et al., 2019; Sanh, 2019). However, surprisingly, the simple baseline of just pre-training and fine-tuning compact models has been overlooked. In this paper, we first show that pre-training remains important in the context of smaller architectures, and fine-tuning pre-trained compact models can be competitive to more elaborate methods proposed in concurrent work. Starting with pre-trained compact models, we then explore transferring task knowledge from large fine-tuned models through standard knowledge distillation. The resulting simple, yet effective and general algorithm, Pre-trained Distillation, brings further improvements. Through extensive experiments, we more generally explore the interaction between pre-training and distillation under two variables that have been under-studied: model size and properties of unlabeled task data. One surprising observation is that they have a compound effect even when sequentially applied on the same data. To accelerate future research, we will make our 24 pre-trained miniature BERT models publicly available.

==> data/accuracies/D-movies_P-bw.csv <==
index,mean,sem
1,85.51,0.31
2,88.97,0.34
3,90.76,0.15
4,91.11,0.04
5,90.76,0.13
6,91.11,0.16
7,88.45,0.04
8,91.93,0.20
9,91.19,0.26
10,92.02,0.11
11,92.41,0.11
12,92.41,0.11
13,90.45,0.04
14,91.93,0.13
15,92.80,0.28
16,92.49,0.16
17,92.71,0.13
18,92.97,0.13
19,91.76,0.24
20,92.10,0.24
21,93.19,0.04
22,93.23,0.08
23,93.66,0.16
24,93.14,0.23

==> data/accuracies/D-movies_P-rnd.csv <==
index,mean,sem
1,83.16,0.12
2,83.81,0.41
3,83.20,1.36
4,83.98,0.00
5,82.55,1.59
6,83.20,0.93
7,82.94,1.12
8,83.33,0.32
9,83.55,0.34
10,83.85,0.49
11,83.98,0.37
12,84.50,0.37
13,83.76,0.50
14,83.99,0.95
15,84.20,0.33
16,84.29,1.14
17,84.68,0.55
18,84.86,0.22
19,84.42,0.69
20,85.07,0.92
21,85.07,0.40
22,85.46,0.40
23,84.68,0.48
24,85.29,1.02

==> data/accuracies/F-sst2_P-bw.csv <==
index,mean,sem
1,83.13,0.19
2,82.84,0.13
3,84.93,0.23
4,84.70,0.31
5,84.90,0.49
6,85.62,0.37
7,83.69,0.14
8,85.88,0.20
9,87.47,0.14
10,87.60,0.18
11,88.28,0.32
12,88.64,0.24
13,86.07,0.23
14,88.38,0.27
15,89.48,0.21
16,89.61,0.28
17,89.42,0.38
18,89.84,0.38
19,86.82,0.16
20,89.55,0.17
21,90.85,0.15
22,90.75,0.12
23,91.18,0.26
24,91.28,0.22

==> data/accuracies/F-sst2_P-rnd.csv <==
index,mean,sem
1,81.64,0.12
2,81.84,0.07
3,81.83,0.22
4,81.02,0.30
5,81.22,0.28
6,81.31,0.38
7,81.28,0.15
8,81.80,0.52
9,81.67,0.23
10,80.86,0.17
11,81.61,0.10
12,81.87,0.11
13,81.35,0.14
14,81.25,0.24
15,81.64,0.16
16,81.09,0.25
17,81.35,0.15
18,81.31,0.07
19,81.41,0.35
20,81.41,0.23
21,81.67,0.21
22,81.51,0.21
23,81.74,0.16
24,81.83,0.27

==> data/accuracies/sst2_teacher.csv <==
index,mean,sem
1,94.01,94.01
2,94.01,94.01
3,94.01,94.01
4,94.01,94.01
5,94.01,94.01
6,94.01,94.01
7,94.01,94.01
8,94.01,94.01
9,94.01,94.01
10,94.01,94.01
11,94.01,94.01
12,94.01,94.01
13,94.01,94.01
14,94.01,94.01
15,94.01,94.01
16,94.01,94.01
17,94.01,94.01
18,94.01,94.01
19,94.01,94.01
20,94.01,94.01
21,94.01,94.01
22,94.01,94.01
23,94.01,94.01
24,94.01,94.01

==> data/accuracies_5points/D-books8m_P-bw.csv <==
index,mean,sem
1,86.35,0.0
2,88.04,0.0
3,87.89,0.0
4,88.26,0.0
5,88.48,0.0

==> data/accuracies_5points/D-mnli-snli-qqp_P-bw.csv <==
index,mean,sem
1,72.17,0.08
2,78.44,0.08
3,79.78,0.05
4,81.95,0.05
5,83.92,0.09

==> data/accuracies_5points/D-mnli-snli-qqp_P-rnd.csv <==
index,mean,sem
1,60.56,0.05
2,66.06,0.50
3,69.10,0.04
4,69.90,0.19
5,70.15,0.01

==> data/accuracies_5points/D-mnli-snli-qqp_P-wp.csv <==
index,mean
1,61.04
2,68.55
3,73.95
4,74.55
5,74.65

==> data/accuracies_5points/D-movies_P-bw.csv <==
index,mean,sem
1,85.51,0.31
2,91.93,0.20
3,91.93,0.13
4,92.49,0.16
5,93.14,0.23

==> data/accuracies_5points/D-movies_P-rnd.csv <==
index,mean,sem
1,83.16,0.09
2,83.33,0.23
3,83.99,0.67
4,84.29,0.81
5,85.29,0.72

==> data/accuracies_5points/D-nli_P-bw-truncated.csv <==
index,mean
1,66.22
2,76.95
3,77.58
4,81.19
5,83.90

==> data/accuracies_5points/D-nli_P-nli.csv <==
index,mean
1,63.98
2,74.71
3,74.53
4,78.10
5,78.71

==> data/accuracies_5points/F-books_P-bw.csv <==
index,mean,sem
1,81.08,0.0
2,82.64,0.0
3,83.44,0.0
4,85.11,0.0
5,85.63,0.0

==> data/accuracies_5points/F-mnli_P-bw.csv <==
index,mean,sem
1,71.13,0.10
2,77.17,0.04
3,78.75,0.06
4,81.19,0.14
5,83.55,0.09

==> data/accuracies_5points/F-mnli_P-mnli-snli-qqp-pairs.csv <==
index,mean,sem
1,61.31,0.0
2,72.57,0.0
3,72.51,0.0
4,75.97,0.0
5,76.66,0.0

==> data/accuracies_5points/F-mnli_P-rnd.csv <==
index,mean,sem
1,58.91,0.10
2,63.24,0.00
3,64.41,0.70
4,66.97,0.38
5,67.42,0.10

==> data/accuracies_5points/F-sst2_P-bw.csv <==
index,mean,sem
1,83.13,0.19
2,85.88,0.20
3,88.38,0.27
4,89.61,0.28
5,91.28,0.22

==> data/accuracies_5points/F-sst2_P-rnd.csv <==
index,mean,sem
1,81.64,0.12
2,81.80,0.52
3,81.25,0.24
4,81.09,0.25
5,81.83,0.27

==> data/accuracies_5points/mnli_teacher.csv <==
index,mean,sem
1,85.90,0.00
2,85.90,0.00
3,85.90,0.00
4,85.90,0.00
5,85.90,0.00

==> data/accuracies_5points/rte/D-mnli-snli-qqp_P-bw.csv <==
index,mean
1,64.06
2,65.62
3,67.97
4,67.97
5,70.31

==> data/accuracies_5points/rte/D-mnli-snli-qqp_P-rnd.csv <==
index,mean
1,53.52
2,58.20
3,60.16
4,62.50
5,62.11

==> data/accuracies_5points/rte/F-rte_P-bw.csv <==
index,mean
1,58.72
2,63.93
3,64.45
4,64.45
5,67.96

==> data/accuracies_5points/rte/F-rte_P-rnd.csv <==
index,mean
1,53.71
2,55.08
3,52.99
4,52.60
5,53.38

==> data/accuracies_5points/rte/rte_teacher.csv <==
index,mean
1,70.31
2,70.31
3,70.31
4,70.31
5,70.31

==> data/accuracies_5points/sst2_teacher.csv <==
index,mean,sem
1,94.01,94.01
2,94.01,94.01
3,94.01,94.01
4,94.01,94.01
5,94.01,94.01

==> data/amazon_books_5points/8m.csv <==
index,mean,sem
1,84.48,0.0
2,85.76,0.0
3,86.96,0.0
4,87.11,0.0
5,87.72,0.0

==> data/amazon_books_5points/base_d.csv <==
index,mean
0.05,80.9
0.1,82.86
1,84.51
3,86.56
5,86.76
8,87.72

==> data/amazon_books_5points/mini_d.csv <==
index,mean
0.05,78.88
0.10,81.36
1.00,83.77
3.00,84.41
5.00,84.59
8.00,84.74

==> data/amazon_books_5points/mini_pd_P-bw.csv <==
index,mean
0.05,83.22
0.10,84.11
1.00,86.63
3.00,87.56
5.00,87.95
8.00,87.97

==> data/amazon_books_5points/mini_vt.csv <==
index,mean
0.05,80.6
0.10,80.6
1.00,80.6
5.00,80.6
8.00,80.6

==> data/amazon_books_5points/teacher.csv <==
index,mean,sem
1,88.0,0.0
2,88.0,0.0
3,88.0,0.0
4,88.0,0.0
5,88.0,0.0

==> data/amazon_books_5points/teacher_v2.csv <==
index,mean
0.05,88.0
0.10,88.0
1.00,88.0
5.00,88.0
8.00,88.0

==> data/amazon_books_5points/trained50k.csv <==
index,mean,sem
1,78.93,0.0
2,80.60,0.0
3,80.38,0.0
4,81.75,0.0
5,80.62,0.0

==> data/domain_shift_5points/mini_d.csv <==
index,mean
0.43,78.82
0.52,81.53
0.76,83.59
1.00,84.05

==> data/domain_shift_5points/mini_pd.csv <==
index,mean
0.43,82.40
0.52,86.28
0.76,86.69
1.00,87.22

==> data/domain_shift_5points/mini_pdf.csv <==
index,mean
0.43,84.72
0.52,86.58
0.76,86.93
1.00,87,10

==> data/domain_shift_5points/mini_ptft.csv <==
index,mean
0.43,82.92
0.52,82.92
0.76,82.92
1.00,82.92

==> data/domain_shift_5points/mini_vt.csv <==
index,mean
0.43,80.60
0.52,80.60
0.76,80.60
1.00,80.60

==> data/domain_shift_5points/teacher.csv <==
index,mean
0.43,88.0
0.52,88.0
0.76,88.0
1.00,88.0
